RealToxicityPrompts: Evaluating Neural Toxic Degeneration in Language Models

Pretrained neural language models (LMs) are prone to generating racist, sexist, or otherwise toxic language which hinders their safe deployment. We investigate the extent to which pretrained LMs can be prompted to generate toxic language, and the effectiveness of controllable text generation algorithms at preventing such toxic degeneration. We create and release RealToxicityPrompts, a dataset of 100K naturally occurring, sentence-level prompts derived from a large corpus of English web text, paired with toxicity scores from a widely-used toxicity classifier. Using RealToxicityPrompts, we find that pretrained LMs can degenerate into toxic text even from seemingly innocuous prompts. We empirically assess several controllable generation methods, and find that while data- or compute-intensive methods (e.g., adaptive pretraining on non-toxic data) are more effective at steering away from toxicity than simpler solutions (e.g., banning "bad" words), no current method is failsafe against neural toxic degeneration. To pinpoint the potential cause of such persistent toxic degeneration, we analyze two web text corpora used to pretrain several LMs (including GPT-2; Radford et. al, 2019), and find a significant amount of offensive, factually unreliable, and otherwise toxic content. Our work provides a test bed for evaluating toxic generations by LMs and stresses the need for better data selection processes for pretraining.

==> notes/5-26-ark-clinic-notes.txt <==

Liz:
- yay ethics! 
- make the distinction between this vs adversarial triggers more clear, i.e., emphasize the naturally occurringness!
- connect the stories a little bit better (esp. the main results sections)

Ashish:
- once we've dumped all the plots in, we should (1) make sure that what their takeaways are is clear, and (2) that the way figures look is both consistent but not the same when the analyzed dimensios are (e.g., change the colors or something)
- Can we explicitly up the novelty? 

A+L:
- not only are we formalizing the analysis of how bad it could get, we release a tool for others to check how bad things can get, so we should up that!
- Problems with automatic toxicity detection tools: not too much of an issue. We should up the "we should keep improving the tools that we rely on to get a better sense of how bad things really are".








--
Sam's Notes:
- think more about story including tweaks

